Practice Makes Perfect: A Study of Digital Twin Technology for Assembly and Problem-solving using Lunar Surface Telerobotics

Robotic systems that can traverse planetary or lunar surfaces to collect environmental data and perform physical manipulation tasks, such as assembling equipment or conducting mining operations, are envisioned to form the backbone of future human activities in space. However, the environmental conditions in which these robots, or "rovers," operate present challenges toward achieving fully autonomous solutions, meaning that rover missions will require some degree of human teleoperation or supervision for the foreseeable future. As a result, human operators require training to successfully direct rovers and avoid costly errors or mission failures, as well as the ability to recover from any issues that arise on the fly during mission activities. While analog environments, such as JPL's Mars Yard, can help with such training by simulating surface environments in the real world, access to such resources may be rare and expensive. As an alternative or supplement to such physical analogs, we explore the design and evaluation of a virtual reality digital twin system to train human teleoperation of robotic rovers with mechanical arms for space mission activities. We conducted an experiment with 24 human operators to investigate how our digital twin system can support human teleoperation of rovers in both pre-mission training and in real-time problem solving in a mock lunar mission in which users directed a physical rover in the context of deploying dipole radio antennas. We found that operators who first trained with the digital twin showed a 28% decrease in mission completion time, an 85% decrease in unrecoverable errors, as well as improved mental markers, including decreased cognitive load and increased situation awareness.

==> abstract.txt <==
In this work we present the design and evaluation of a digital twin system to train human operators for teleoperation of rovers with mechanical arms on the surface of the Moon. This environment is often challenging to simulate in the physical world, which means that most operators are only able to truly train while in the analog environment, resulting in potentially costly errors and a significant probability of failure. Some effort has been made to  simulate planetary surface environments in the physical world, with the most notable being JPL's Mars Yard, although access to these resources is rare and expensive. We have developed a digital twin to both simulate the environment and the system's interaction with the environment to a reasonable degree of accuracy, allowing for operators to effectively train and solve real-time problems. Our study used two equally sized groups of operators (24 total), with one group completing a physical task (i.e., deploying radio astronomy dipole antennas) with no exposure to a digital simulator, and the other training with our digital twin before attempting the same task. Subjects who trained with the digital twin first showed a 28\% decrease in time to completion, an 85\% decrease in unrecoverable errors, as well as decreased cognitive load.

==> declarationOfInterest.txt <==
We do not have any interests to declare that could bias this work.

